The Epoch of Reionization Window: I. Mathematical Formalism

The 21 cm line provides a powerful probe of astrophysics and cosmology at high redshifts, but unlocking the potential of this probe requires the robust mitigation of foreground contaminants that are typically several orders of magnitude brighter than the cosmological signal. Recent simulations and observations have shown that the smooth spectral structure of foregrounds combines with instrument chromaticity to contaminate a "wedge"-shaped region in cylindrical Fourier space. While previous efforts have explored the suppression of foregrounds within this wedge, as well as the avoidance of this highly contaminated region, all such efforts have neglected a rigorous examination of the error statistics associated with the wedge. Using a quadratic estimator formalism applied to the interferometric measurement equation, we provide a framework for such a rigorous analysis (incorporating a fully covariant treatment of errors). Additionally, we find that there are strong error correlations at high spatial wavenumbers that have so far been neglected in sensitivity derivations. These error correlations substantially degrade the sensitivity of arrays relying on contributions from long baselines, compared to what one would estimate assuming uncorrelated errors.

==> temp.txt <==
diff --git a/wedgeFormalismPartA.tex b/wedgeFormalismPartA.tex
index b8d89e7..a5311bb 100644
--- a/wedgeFormalismPartA.tex
+++ b/wedgeFormalismPartA.tex
@@ -48,7 +48,7 @@
 
 \begin{abstract}
 %A prerequisite to using the redshifted $21\,\textrm{cm}$ line as a probe of astrophysics and cosmology is a robust way to mitigate foreground contaminants, which are typically orders of magnitude brighter than the cosmological signal.  Typical foreground mitigation schemes take advantage of the smooth spectral structure of foregrounds to separate contaminants from cosmological signal.  Recent simulations and observations have shown that even with the complication of a chromatic instrument, smooth spectrum foregrounds contaminate only a select part of cylindrical Fourier space, and seem to fall off sharply beyond a ``wedge"-shaped region.  This enables the possibility of a strategy of foreground avoidance in power spectrum measurements, where one simply makes measurements in regions that are expected to be foreground-free.  For such an approach to be robust, however, it is necessary to quantify not just the shape and amplitude of the wedge, but also its error statistics.  In this paper, we provide a rigorous mathematical framework for doing so.  By combining the quadratic estimator formalism with an interferometric measurement equation, the wedge can be understood in terms of window functions, decoupling its salient features from the details of one's foreground model.  Through a fully covariant treatment of errors, our formalism predicts certain generic properties of the wedge that should be taken into account in future analyses.  For example, we find that there are strong error correlations throughout the wedge, suggesting that many existing literature estimates of sensitivity may be overly optimistic (particularly for arrays with a heavy reliance on long baselines), since these estimates typically assume uncorrelated errors.  
-The $21\,\textrm{cm}$ line provides a powerful probe of astrophysics and cosmology at high redshifts, but unlocking the potential of this probe requires the robust mitigation of foreground contaminants that are typically several orders of magnitude brighter than the cosmological signal.  Recent simulations and observations have shown that the smooth spectral structure of foregrounds combines with instrument chromaticity to contaminate a ``wedge"-shaped region in cylindrical Fourier space.  While previous efforts have explored the suppression of foregrounds within this wedge, as well as the avoidance of this highly contaminated region, all such efforts have neglected a rigorous examination of the error statistics associated with the wedge.  Using a quadratic estimator formalism applied to the interferometric measurement equation, we provide a framework for such a rigorous analysis (incorporating a fully covariant treatment of errors), and find that there are strong error correlations at high spatial wavenumbers that have so far been neglected in sensitivity derivations.  These error correlations substantially degrade the sensitivity of arrays relying on contributions from long baselines, compared to what one would estimate assuming uncorrelated errors.
+The $21\,\textrm{cm}$ line provides a powerful probe of astrophysics and cosmology at high redshifts, but unlocking the potential of this probe requires the robust mitigation of foreground contaminants that are typically several orders of magnitude brighter than the cosmological signal.  Recent simulations and observations have shown that the smooth spectral structure of foregrounds combines with instrument chromaticity to contaminate a ``wedge"-shaped region in cylindrical Fourier space.  While previous efforts have explored the suppression of foregrounds within this wedge, as well as the avoidance of this highly contaminated region, all such efforts have neglected a rigorous examination of the error statistics associated with the wedge.  Using a quadratic estimator formalism applied to the interferometric measurement equation, we provide a framework for such a rigorous analysis (incorporating a fully covariant treatment of errors).  Additionally, we find that there are strong error correlations at high spatial wavenumbers that have so far been neglected in sensitivity derivations.  These error correlations substantially degrade the sensitivity of arrays relying on contributions from long baselines, compared to what one would estimate assuming uncorrelated errors.
 \end{abstract}
 
 \maketitle
@@ -117,7 +117,7 @@ $n(b)$ & Number baselines  & Eq. \eqref{eq:NoiseCovarSingelBl} \\
 Sky: && \\
 $I(\boldsymbol \theta, \nu)$ & Sky brightness temperature at angle $\boldsymbol \theta$ and frequency $\nu$ & Eq. \eqref{eq:basicVis} \\
 $\widetilde{I}(\mathbf{u}, \eta)$ & Fourier transform of the sky temperature at angular wavenumber $\mathbf{u}$ and line-of-sight wavenumber $\eta$ & Eq. \eqref{eq:FourierDef} \\
- $P(u,\eta)$ & Cylindrically-binned power spectrum at angular wavenumber $\mathbf{u}$ and line-of-sight wavenumber $\eta$ & Eq. \eqref{eq:PowerSpectrumAppendix} \\
+ $P(u,\eta)$ & Cylindrically-binned power spectrum at angular wavenumber $u$ and line-of-sight wavenumber $\eta$ & Eq. \eqref{eq:PowerSpectrumAppendix} \\
  $C_\ell^X$ & Angular power spectrum of foregrounds,  & Eq. \eqref{eq:PowerSpectrumForegrounds} \\
  $\nu_c^X$ & Frequency coherence length of foregrounds & Eq. \eqref{eq:PowerSpectrumForegrounds} \\
  & (For both $C_\ell^X$ and $\nu_c^X$, $X=\textrm{diff}$ for diffuse Galactic emission and $X=\textrm{ps}$ for point sources) & \\
@@ -488,7 +488,7 @@ W_{u_\alpha}^\textrm{long bl} (u_\beta) \propto \widetilde{\gamma}^4(B_\textrm{c
 \Bigg{|} \widetilde{A_{b\parallel}^2} \left[ \theta_0 (u_\beta - u_\alpha) \right] \sum_b \frac{c}{b\theta_0}  \phi \left( \frac{u_\alpha c / b-\nu_0}{B_\textrm{band}}\right) \phi \left( \frac{u_\beta c / b-\nu_0}{B_\textrm{band}}\right)  \Bigg{|}^2,
 \end{equation}
 \end{widetext}
-where $\widetilde{A_{b\parallel}^2}$ denotes the Fourier transform of the square of $A_{b\parallel}$, not the square of the Fourier transform.  As expected, a baseline $b$ roughly probes a $u$-scale equal to $b \nu_0 / c$.  Additionally, the window functions peak at $u_\alpha = u_\beta$, a fact that is enforced by the appearance of the two copies of $\phi$ as a product, as well as by the presence of $ \widetilde{A_{b\parallel}^2} \left[ \theta_0 (u_\beta - u_\alpha) \right]$.  The width of the window function in the $u$ direction therefore depends on both the primary beam and the bandpass function.  The $ \widetilde{A_{b\parallel}^2}$ term has a characteristic width of $\theta_0^{-1}$, while the $\phi$ functions have a characteristic width of $B_\textrm{band} b / c$.  Now, the window function involves the product of these functions, which means that the width of its central portion will be determined mostly by the \emph{narrower} of the two contributions.  In the long baseline limit that we are working in, $b \theta_0 \gg c / B_\textrm{band}$ by definition, so the $ \widetilde{A_{b\parallel}^2}$ part determines the width of central portion of the window function.  We thus predict that the central width is just $\theta_0^{-1}$, and does not depend on the $u$ (or equivalently, $k_\perp$) value on which the window function is centered.
+where $\widetilde{A_{b\parallel}^2}$ denotes the Fourier transform of the square of $A_{b\parallel}$, not the square of the Fourier transform.  As expected, a baseline $b$ roughly probes a $u$-scale equal to $b \nu_0 / c$.  Additionally, the window functions peak at $u_\alpha = u_\beta$, a fact that is enforced by the appearance of the two copies of $\phi$ as a product, as well as by the presence of $ \widetilde{A_{b\parallel}^2} \left[ \theta_0 (u_\beta - u_\alpha) \right]$.  The width of the window function in the $u$ direction therefore depends on both the primary beam and the bandpass function.  The $ \widetilde{A_{b\parallel}^2}$ term has a characteristic width of $\theta_0^{-1}$, while the $\phi$ functions have a characteristic width of $B_\textrm{band} b / c$.  Now, the window function involves the product of these functions, which means that the width of its central portion will be determined mostly by the \emph{narrower} of the two contributions.  In the long baseline limit that we are working in, $\theta_0^{-1} \ll B_\textrm{band} b / c$ by definition, so the $ \widetilde{A_{b\parallel}^2}$ part is the narrower contribution and determines the width of central portion of the window function.  We thus predict that the central width is just $\theta_0^{-1}$, and does not depend on the $u$ (or equivalently, $k_\perp$) value on which the window function is centered.
 
 However, simply characterizing the width of the central peak is insufficient for our purposes.  As emphasized throughout this paper, the large dynamic range that exists between the bright foreground emission and the dim cosmological signal means that it is important to accurately capture the weak, low-level wings of the window functions, away from the central peak.  These wings will be controlled by the broader contribution in Eq. \eqref{eq:LongBlSpatialBehavior}, namely, the product of the bandpasses.  As stated above, the bandpasses have a characteristic width $B_\textrm{band} b / c$, and since baselines of length $b$ probe spatial scales given by $u \sim  \nu_0 b / c$, our window function wings will have a width $\Delta u$ of
 \begin{equation}
@@ -642,7 +642,7 @@ This is the scale over which errors are expected to be correlated in the $k_\par
 
 This simple picture breaks down, however, as we move towards higher $k_\perp$, where the effects of the foreground wedge are more pronounced.  Figure \ref{fig:basicEstCovar} shows that increasing $k_\perp$ (which essentially means moving deeper and deeper into the wedge) causes different $k_\parallel$ cells to become increasingly correlated.  To understand why error correlations are to be expected, consider what it would take for the errors to be uncorrelated in $k_\parallel$.  Suppose one had an achromatic instrument with noise properties that were uncorrelated and uniform (i.e. white) between all frequency channels.  Moving into $k_\parallel$ space by way of a Fourier transform does not induce any error correlations, because uncorrelated white noise has the same statistical properties in all bases.  On the other hand, for our measurement we have an inherently chromatic instrument, which makes our noise chromatic.  Fourier transforming non-white noise will result in noise correlations, even if the noise was uncorrelated to begin with.  Additionally, interferometers are chromatic in a very specific way, with longer baselines more chromatic (as illustrated in Figure \ref{fig:ChromaticBaselines}).  Since higher $k_\perp$ are probed by longer baselines, error correlations should increase with $k_\perp$, as seen in Figure \ref{fig:basicEstCovar}.
 
-Viewed together, Figures \ref{fig:basicEstCovar} and \ref{fig:basicEstErrorBars} suggest that the characteristic $k_\parallel$ correlation scale coincides roughly with the $k_\parallel$ extent of the wedge.  This suggests that the instrumental effects that caused the wedge have also decreased the number of independent measurements, thus decreasing overall signal-to-noise.  (Note, however, that the correlated errors persist even at high $k_\parallel$.  Though somewhat challenging to see with our logarithmic axes and hybrid binning, one sees that even there the off-diagonal $k_\parallel$ correlations are greater for large $k_\perp$ modes).  That there is a rough matching of scales between the wedge and our error correlation scale is not entirely surprising (though not a given in the \emph{a priori} sense\footnote{While window functions and error covariances are related to one another, they are conceptually separate entities, and window function widths do not in general coincide perfectly with error correlation lengths.  In Paper II, for example, we will see an example of an estimator with completely uncorrelated errors, but whose window functions continue to have a non-zero width.  It is also possible to write down estimators that artificially force the window functions to be delta functions, with the corresponding errors becoming \emph{anti}-correlated \cite{Dillon2014,Shaw2014b}.}), since that window functions and covariances are closely related to one another.  Recall that our window functions exhibited long elongations in $k_\parallel$ as we moved towards higher $k_\perp$.  With extremely broad window functions, our instrument essentially smoothed over a large number of modes, and it is unsurprising that the errors in nearby bins ended up being positively correlated.
+Viewed together, Figures \ref{fig:basicEstErrorBars} and \ref{fig:basicEstCovar}  suggest that the characteristic $k_\parallel$ correlation scale coincides roughly with the $k_\parallel$ extent of the wedge.  This suggests that the instrumental effects that caused the wedge have also decreased the number of independent measurements, thus decreasing overall signal-to-noise.  (Note, however, that the correlated errors persist even at high $k_\parallel$.  Though somewhat challenging to see with our logarithmic axes and hybrid binning, one sees that even there the off-diagonal $k_\parallel$ correlations are greater for large $k_\perp$ modes).  That there is a rough matching of scales between the wedge and our error correlation scale is not entirely surprising (though not a given in the \emph{a priori} sense\footnote{While window functions and error covariances are related to one another, they are conceptually separate entities, and window function widths do not in general coincide perfectly with error correlation lengths.  In Paper II, for example, we will see an example of an estimator with completely uncorrelated errors, but whose window functions continue to have a non-zero width.  It is also possible to write down estimators that artificially force the window functions to be delta functions, with the corresponding errors becoming \emph{anti}-correlated \cite{Dillon2014,Shaw2014b}.}), since that window functions and covariances are closely related to one another.  Recall that our window functions exhibited long elongations in $k_\parallel$ as we moved towards higher $k_\perp$.  With extremely broad window functions, our instrument essentially smoothed over a large number of modes, and it is unsurprising that the errors in nearby bins ended up being positively correlated.
 
 We can quantify the error correlations in more detail by defining an effective number of independent cells $N_\textrm{eff}$, where
 \begin{equation}
@@ -668,7 +668,7 @@ In any measurement of the redshifted $21\,\textrm{cm}$ power spectrum, foregroun
 
 While there exists an extensive literature on the topic, previous studies have typically focused on how the foreground wedge manifests itself in the mean power spectrum signal.  However, the same physical effects that cause the wedge in the power spectrum also affect the associated error statistics, such as the error covariance and the window functions.  An examination of some of these statistics was performed in Ref. \cite{Trott2012} using Monte Carlo methods.  In this paper, we have provided a complementary treatment by deriving a rigorous, fully-covariant mathematical description of the foreground wedge and the EoR window.  While our methods require the numerical \emph{evaluation} of some matrix expressions, they differ from previous work in that they do not require numerical \emph{simulations} of interferometric measurements, since the underlying framework is largely analytic.  This makes it possible to compute error statistics with very high dynamic range, which is crucial since the foregrounds are expected to dwarf both the instrumental noise and cosmological signal.
 
-Our formalism takes advantage of the delay spectrum techniques introduced in Ref. \cite{Parsons2012b} to achieve computational savings, and in fact it is the use of the delay basis that makes our covariant, high dynamic range calculations numerically feasible.  However, we re-emphasize that this is merely a choice of basis, and that our results are independent of this choice.  This was shown explicitly in Section \ref{sec:basicEstAnalytic}, when we developed a description of the foreground wedge in terms of window functions.  Our description decouples the causes of the wedge---which depend only on the chromatic nature of the instrument and the specific form of our power spectrum estimator---from the detailed nature of the foreground emission.  Independent of foreground properties, window functions that are centered at high $k_\perp$ and low-to-intermediate $k_\parallel$ will typically develop long tails towards low $k_\parallel$.  The wedge then results from the additional assumption that foregrounds are spectrally smooth, so that strong signals from low $k_\parallel$ are transferred to higher $k_\parallel$ by the long tails.  Once the window functions have been computed, however, our formalism allows such assumptions to be relaxed.
+Our formalism takes advantage of the delay spectrum techniques introduced in Ref. \cite{Parsons2012b} to achieve computational savings, and in fact it is the use of the delay basis that makes our covariant, high dynamic range calculations numerically feasible.  However, we re-emphasize that this is merely a choice of basis, and that our results are independent of this choice.  This was shown explicitly in Section \ref{sec:basicEstAnalytic}, when we developed a description of the foreground wedge in terms of window functions.  Our description decouples the causes of the wedge---which depend only on the chromatic nature of the instrument and the specific form of our power spectrum estimator---from the detailed nature of the foreground emission.  Independent of foreground properties, window functions that are centered at high $k_\perp$ will typically develop long tails towards low $k_\parallel$.  The wedge then results from the additional assumption that foregrounds are spectrally smooth, so that strong signals from low $k_\parallel$ are transferred to higher $k_\parallel$ by the long tails.  Once the window functions have been computed, however, our formalism allows such assumptions to be relaxed.
 
 With a fully covariant framework, we are able to track all error correlations in our numerical computations.  We find that measurements made at high $k_\perp$ have highly correlated errors, effectively reducing the number of independent measurements that can be made in that part of Fourier space.  This is particularly important for sensitivity forecasts that rely heavily on measurements made within the wedge, since the wedge's extent in Fourier space is roughly on the same scale as that of the error correlations.  Previous studies have typically neglected error correlations, assuming that errors are independent as long as the spatial Fourier cells are of the same size as an antenna's $uv$ footprint, and the spectral Fourier cells are on the order of $1/ B_\textrm{band}$.  Our work suggests that this is likely to be too optimistic an assumption.  At the highest $k_\perp$ considered in our numerical computations ($k_\perp = 0.13\,h$Mpc$^{-1}$), for example, error correlations reduce the number of independent modes by approximately a factor of 2.  This effect will be even more pronounced at even higher $k_\perp$, which are probed by experiments with extremely long baselines.  Since the chromatic effects that caused the wedge are closely related to those that cause error correlations, it will be crucial in future research to address the question of exactly how far the wedge can be pushed back (or equivalently, how much one can expand the EoR window).  In Paper II, we use the formalism of this paper to explore statistical methods for enlarging the EoR window \cite{Liu2014b}.
 

